Compositional design for time-varying and nonlinear coordination

This work addresses the design of multi-agent coordination through high-order consensus protocols. While first-order consensus strategies are well-studied -- with known robustness to uncertainties such as time delays, time-varying weights, and nonlinearities like saturations -- the theoretical guarantees for high-order consensus are comparatively limited. We propose a compositional control framework that generates high-order consensus protocols by serially connecting stable first-order consensus operators. Under mild assumptions, we establish that the resulting high-order system inherits stability properties from its components. The proposed design is versatile and supports a wide range of real-world constraints. This is demonstrated through applications inspired by vehicular formation control, including protocols with time-varying weights, bounded time-varying delays, and saturated inputs. We derive theoretical guarantees for these settings using the proposed compositional approach and demonstrate the advantages gained compared to conventional protocols in simulations.

==> InterestingArticles.txt <==
https://ieeexplore.ieee.org/abstract/document/10114495 (New Distributed Consensus Schemes With Time Delays and Output Saturation,2023)


https://ieeexplore.ieee.org/abstract/document/8713901 (Consensus of Multiagent Systems With Relative State Saturations)

https://www.sciencedirect.com/science/article/pii/S0005109807003664 ( Distributed algorithms for reaching consensus on general functions
J Cortés - Automatica, 2008 - Elsevier)


https://ieeexplore.ieee.org/abstract/document/1429377 (Stability of continuous-time distributed consensus algorithms)  In this work the authors also sho that the time-delayed version of consensus will be stable and achieve consensus.


https://www.sciencedirect.com/science/article/pii/S0005109808002185 (Consensus protocols for discrete-time multi-agent systems with time-varying delays) 
Shows conditions for achieving asymptotic consensus.

https://ieeexplore.ieee.org/abstract/document/4631522
(Asynchronous Consensus in Continuous-Time Multi-Agent Systems With Switching Topology and Time-Varying Delays)

